Understanding Generative AI Content with Embedding Models

Constructing high-quality features is critical to any quantitative data analysis. While feature engineering was historically addressed by carefully hand-crafting data representations based on domain expertise, deep neural networks (DNNs) now offer a radically different approach. DNNs implicitly engineer features by transforming their input data into hidden feature vectors called embeddings. For embedding vectors produced by foundation models -- which are trained to be useful across many contexts -- we demonstrate that simple and well-studied dimensionality-reduction techniques such as Principal Component Analysis uncover inherent heterogeneity in input data concordant with human-understandable explanations. Of the many applications for this framework, we find empirical evidence that there is intrinsic separability between real samples and those generated by artificial intelligence (AI).

==> science_template/scratch.txt <==

















-----------------------------------------
Table of Contents
-----------------------------------------
1. Cat images LDa scores without cats vs dogs dataset
2. LDA test accuracies before vs after cleaning arXiv data
3. scree plots for all experiments
4. table that summarizes each experiment
5. LDA Cats 5 classes - LSUN, CvD, AI models
6. arxiv 5 LDA - 10 classes (real, fake) \times (5 subjects)
7. Supplementary text draft
8. Intra-class explain variance ratio plots













#
# Cats vision without CvD LDAs 
#

Cats Vision & \textbf{Apple/DFN5B}~\cite{fang2023data} & $97.5 \pm 0.67$ & $98.8\pm0.38$\\
& Google/ViT-large~\cite{dosovitskiy2020image} & $88.1 \pm 1.03$ & \\
& Laion/CLIP-ViT~\cite{schuhmann2022laionb, Radford2021LearningTV} & $93.4 \pm 0.78$ & \\
& OpenAI/clip-ViT-large~\cite{Radford2021LearningTV} & $95.2 \pm 0.79$ & \\


#
# ArXiv experiments cleaning - LDA to show cleaning did not improve accuracy
#

\begin{table}
\centering
\caption{\textbf{LDA test accuracy on five-subject arXiv samples before and after cleaning the abstracts.} Mean and STD are taken over 50 random train/test splits of the collected samples}
\label{table:arxiv_5_cleaning_LDA}
\begin{tabular}{@{}lll@{}}
\hline
 & Generated & After Cleaning \\
\hline
All Classes & $99.23 \pm 0.5$ & $99.0 \pm 0.5$ \\
Real vs AI & $99.93 \pm 0.1$ & $99.89 \pm 0.1$\\
\hline
\end{tabular}
\end{table}

\begin{table}
\centering
\caption{\textbf{LDA test accuracy on arXiv economics samples before and after cleaning the abstracts.} Mean and STD are taken over 50 random train/test splits of the collected samples}
\label{table:arxiv_econ_cleaning_LDA}
\begin{tabular}{@{}lll@{}}
\hline
 & Generated & After Cleaning \\
\hline
All Classes & $95.3 \pm 0.93$ & $94.6 \pm 0.96$ \\
Real vs AI & $99.9 \pm 0.14$ & $ 99.8 \pm 0.16$ \\
Prompt 1 vs 2 & $92.9 \pm 1.16$ & $92.0 \pm 1.46$ \\
\hline
\end{tabular}
\end{table}


#
# Scree Plots
#

\begin{figure}
    \centering
    \includegraphics[width=1.0\linewidth]{figures/arxiv_5_sub/arxiv_5_scree_all_x30.png} \\
    \includegraphics[width=1.0\linewidth]{figures/arxiv_5_sub/arxiv_5_scree_400_x30.png}
    \includegraphics[width=0.8\linewidth]{figures/stack_exchange/scree100.png}
    \includegraphics[width=0.8\linewidth]{figures/stack_exchange/scree200.png}
    \includegraphics[width=0.8\linewidth]{figures/stack_exchange/scree300.png}
    \caption{\textbf{First row:} Scree plots for full PCA vector for the ArXiv Five Topic data. \textbf{Second row:} Scree plots for first $400$ PCs. The vertical line is at PC $30$, corresponding to $59.4\%$ of the cumulative explained variance. \textbf{Third row:} Scree plots for a sample of 100 real StackExchange responses with a single contaminant. We use 20 PCs for anomaly detection. \textbf{Fourth row:} Scree plots for a sample of 200 real StackExchange responses with a single contaminant. We use 20 PCs for anomaly detection. \textbf{Fifth row:} Scree plots for a sample of 300 real StackExchange responses with a single contaminant. We use 30 PCs for anomaly detection.}
    \label{fig:scree1}
\end{figure}


\vspace{-0.5in}
\begin{figure}
    \centering
    \includegraphics[width=0.8\linewidth]{figures/stack_exchange/scree400.png} \\
    \includegraphics[width=0.8\linewidth]{figures/stack_exchange/scree500.png} \\
    \includegraphics[width=0.8\linewidth]{figures/stack_exchange/scree1000.png} \\
    \includegraphics[width=0.8\linewidth]{figures/stack_exchange/scree2000.png} \\
    \caption{\textbf{First row:} Scree plots for a sample of 400 real StackExchange responses with a single contaminant. We use 30 PCs for anomaly detection. \textbf{Second row:} Scree plots for a sample of 500 real StackExchange responses with a single contaminant. We use 40 PCs for anomaly detection. \textbf{Third row:} Scree plots for a sample of 1000 real StackExchange responses with a single contaminant. We use 50 PCs for anomaly detection. \textbf{Fourth row:} Scree plots for a sample of 2000 real StackExchange responses with a single contaminant. We use 50 PCs for anomaly detection.}
    \label{fig:scree2}
\end{figure}

\vspace{-0.5in}
\begin{figure}
    \centering
    \includegraphics[width=1.0\linewidth]{figures/arxiv_econ/econ_scree_all_x30_512.png} \\
    \includegraphics[width=1.0\linewidth]{figures/arxiv_econ/econ_scree_400_x30_512.png} \\
    \includegraphics[width=1.0\linewidth]{figures/cats/cats_scree_all_x35_552.png} \\
    \includegraphics[width=1.0\linewidth]{figures/gen_image/gen_image_scree_all_x30_748.png} \\
    \caption{\textbf{First row:} Scree plots for all PCs for the ArXiv Economics data. \textbf{Second row:} Scree plots for first $400$ PCs. The vertical line is at PC $30$, corresponding to $51.2\%$ of the cumulative explained variance. \textbf{Third row:} Scree plot for all PCs for the Cat Images data. Vertical line at $35$ PCs, representing $55.2\%$ of the explained variance. \textbf{Fourth row:} Scree plot for all PCs for the GenImage data. Vertical line at $30$ PCs, representing $74.8\%$ of the explained variance.}
    \label{fig:scree3}
\end{figure}


#
# Summary of experiments Table
#

\begin{table}
\caption{\textbf{Summary of the data sets.} We the modality, the embedding model used to create vector representations, and the tasks to which we applied these representations.}
\label{table:datasets}
\begin{tabular}{l|l|l|l}
    \textbf{Data Set} 
        & \textbf{Modality}
        & \textbf{Feature embedder} 
        & \textbf{Task} \\
    \hline
    Stack Exchange~\cite{h4stackexchange} 
        & text
        & \texttt{Mistral-7b}~\cite{jiang2023mistral7b} 
        & Detect AI generated text \\
    ~ & ~ & ~ & Identify generative model \\
    MLSUM~\cite{scialom2020mlsum}
        & text
        & \texttt{multilingual-e5-large}~\cite{wang2024multilingual}
        & Identify language \\
    ~ & ~ & ~ & Identify topic \\
    ~ & ~ & ~ & Detect AI translations \\
    ArXiV 
        & text
        & \texttt{Mistral-7b}~\cite{jiang2023mistral7b}
        & Identify topic \\
    ~ & ~ & ~ & Detect AI generated text \\
    ~ & ~ & ~ & Identify prompt \\
    LSUN~\cite{yu2015lsun} 
        & images
        & \texttt{Data Filtering Network}~\cite{fang2023data} 
        & Detect AI generated content \\
    ~ & ~ & ~ & Identify generative model \\
    GenImage~\cite{genimage} 
        & images
        & \texttt{Data Filtering Network}~\cite{fang2023data} 
        & Detect AI generated content \\
    ~ & ~ & ~ & Identify generative model \\
\end{tabular}
\end{table}


#
# Louvain clustering
#

\begin{table}[h]
\caption{\textbf{Quality of unsupervised Louvain clusters relative to LDA clusters using cat image embeddings.} Embeddings were created using \texttt{DFN}. The number of PCs used in the Louvain clustering was $35$, corresponding to the scree plot in Fig. \ref{fig:scree3}. There were four LDA clusters, corresponding to four images sources: LSUN Cat dataset, \texttt{DDPM}, \texttt{SDXL}, and \texttt{Open-Dalle}.}
\begin{tabular}{@{}llll@{}}
\hline
Resolution & $N_{\text{Louvain Clusters}}$ & Adjusted Rand Index & Adjusted Mutual Information \\
\hline
$1.0$ & $1312$ & $0.00$ & $-0.01$ \\
$0.94$ & $757$ & $0.05$ & $0.03$ \\
$0.939$ & $745$ & $0.04$ & $0.03$ \\
$0.93875$ & $742$ & $0.04$ & $0.03$ \\
$0.9385$ & $1$ & $0.0$ & $0.0$ \\
$0.9375$ & $1$ & $0.0$ & $0.0$ \\
$0.935$ & $1$ & $0.0$ & $0.0$ \\
$0.93$ & $1$ & $0.0$ & $0.0$ \\
$0.91$ & $1$ & $0.0$ & $0.0$ \\
$0.875$ & $1$ & $0.0$ & $0.0$ \\
$0.75$ & $1$ & $0.0$ & $0.0$ \\
$0.5$ & $1$ & $0.0$ & $0.0$ \\
$0.1$ & $1$ & $0.0$ & $0.0$ \\
\hline
\end{tabular}
\label{tab:louvain_cats}
\end{table}

#
# LSUN + CvD + AI LDA
#

\begin{figure}
    \centering
    \includegraphics[width=1.0\linewidth]{figures/cats/cvd_lda.png}
    \caption{Linear Discriminant Analysis achieves $98.0 \pm 0.37$ test accuracy in the full five-way classification of cat image to source, using apple Data Filtering Networks for embeddings.}
    \label{fig:cvd_all_lda}
\end{figure}

#
# arxiv 5 LDA 10 classes
#

\begin{figure}
    \centering
    \includegraphics[width=1.0\linewidth]{figures/arxiv_5_sub/arxiv_5_lda.png}
    \caption{Linear Discriminant Analysis achieves %\textcolor{red}{TODO} test accuracy in the full ten-way classification (five topics by real and fake) using apple Data Filtering Networks for embeddings. Real abstracts take values less than $0$ in LD5, and those from \texttt{Llama-2 70B} take values greater than zero.
    }
    \label{fig:arxivFiveLDA}
\end{figure}


#
# Supplementary Text
#

\subsection*{Supplementary Text}

\textcolor{red}{WE CAN ONLY USE THIS SECTION TO EXPAND ON THINGS MENTIONED IN THE MAIN TEXT}
What we want to mention:
\begin{enumerate}
    \item scree plots (arguements for low-dimensionality)
\end{enumerate}
The Supplementary Text section can only be used to directly support statements made in the main text
e.g. to present more detailed justifications of assumptions, investigate alternative scenarios,
provide extended acknowledgements etc.
Material in this section cannot claim results or conclusions that weren't mentioned in the main text.
To refer to this section from the main text, just write (Supplementary Text).

\subsubsection*{More Regressions}

Figure \ref{tab:regressions} lists more regressions that were performed to explain some of the behaviors observed in the embedded data. As described above, we build indicator functions to account for the presence (or lack of) a particular feature. Using this indicator function, we perform linear regression to predict a particular embedded feature. We build indicator functions to try and describe patterns we observed by inspecting the AI-generated outputs compared to the real data. Through our regressions, we find that some of these hypothesized identified patterns have nontrivial correlation with the clustering we obtained by using feature embedders. This indicates that while some of the patterns we observe may partially explain the differences between synthetic and real data, feature embedders are able to capture more of these differences that we were unable to define featurization maps for.

Some particularly interesting regressions are those according to the appearances of certain words and phrases. For example:
\begin{enumerate}
    \item In the StackExchange case, we find that LD1 correlates to both the separation between real and AI-generated data as well as the appearance of certain indicator phrases. There is correlation between fake responses and the appearance of at least two of the following: 
    \begin{itemize}
    \item `alternatively',
    \item `example', 
    \item `helps',
    \item `if you have any questions', 
    \item `worth mentioning', 
    \item `additionally',
    \item `note', 
    \item `in this case', 
    \item `apologize', 
    \item `you are correct', 
    \item `ultimately', 
    \item `this shows', 
    \item `in conclusion', 
    \item `:\textbackslash n', 
    \item `AI language model', 
    \item appearance of lists. 
    \end{itemize}
    The removal of `AI language model' marginally effects the values ($R^2=0.28$ and Pearson $r=0.53$.)
    \item For the arXiv abstracts across five subjects, we find that PC4 to the separation of real and fake abstracts, along with the appearance of the following words: 
    \begin{itemize}
        \item `significant', 
        \item `important', 
        \item `contribution', 
        \item `innovation', 
        \item `valuable', 
        \item `insight', 
        \item `demonstrates', 
        \item `understanding'
    \end{itemize}
    \item Specializing to the economics abstracts, PC1 correlates with the separation of real and fake along with the appearance of key words:
    \begin{itemize}
        \item `innovation', 
        \item `valuable', 
        \item `insight', 
        \item `demonstrates', 
        \item `understanding`, 
        \item `implication'
    \end{itemize}
    \item The abstracts generated by \texttt{Llama-2 70B} using the two different prompts are clustered using LDA. The linear discriminant correlates with the following word appearances:
    \begin{itemize}
        \item `innovation', 
        \item `valuable', 
        \item `insight', 
        \item `demonstrates', 
        \item `understanding`, 
        \item `implication'
    \end{itemize}
\end{enumerate}

\subsubsection*{Model DNA} Here we include examples of confusion matrices for some of the results discussed in Section \ref{sensitivity}. We see that when performing the 4-way classification task on the StackExchange responses, there are relatively few misclassifications between real and synthetic responses. Within the classes of AI-generated responses, the LDA classifier that was trained on embeddings of \texttt{Mistral-7B} had a higher frequency of misclassifying the responses of \texttt{Mixtral-8x7B} and \texttt{Llama-2 70B}. 

We can identify model DNA in translations too. Using language models to create translations of 5,000 sports articles from German to English, we tasked ourselves with identifying which language model produced which translation. Using \texttt{Mistral-7B} as our feature embedder, we attain an overall accuracy of $93.2\%$ 

\subsubsection*{ArXiv Five Topic Clustering}

In figure \ref{fig:MAIN2}, we saw that the LDA can separate real and synthetic abstracts with ease. In addition to this, the horizontal clustering observed in that figure turns out to correspond to subject topics. Hence LDA not only learns features that separate real and synthetic data, it also learns features that can identify topic classifications. Supervised Learning with LDA achieves $99.25\%$ accuracy in classifying all ten classes: the five topic classes and real or AI-generated for both. 

\subsubsection*{MLSUM}

In this section, we ask how the PCA features of two datasets compare to each other. Considering the MLSUM example that compares Spanish and Russian data, we examine (1) sports and economics data in each language and (2) the same data with the inclusion of articles that have been translated from Russian to Spanish. Performing PCA, dataset (1) gives a principal component decomposition which we denote PC' and (2) gives the same decomposition considered in the main text, which we denote PC. We perform regressions to determine if we can predict the PC' using the features of the original PC, and vice versa. For example, we can use the features of PC' to predict PC3 and we can also use the features of PC to predict PC'3. 

Considering the top 20 components in each decomposition, we find that PC1 corresponds to PC'1, PC2 corresponds to PC'2, and the signal for PC3 can be recovered by considering components of PC' across the range from 1 to 20, though the $R^2$ value is notably lower. This explains the off-diagonal phenomena observed in the heatmap of regression coefficients; removing data that causes variation in PC3 causes the other components to shift up.

We provide word clusters corresponding to the top five topics found by conducting a non-negative matrix factorization on the Spanish MLSUM news articles (native and translated from Russian). Topics 1 and 5 contain words associated with Russia (Rusia, Rublo), wheras topic 3 is associated to the Euro. Topic 4 largely deals with sports, in which we see a large influence of U.S. sports concepts. This topic does contain Pau Gasol, the former Spanish basketball player. 

We also include the top 3 principal components for other pairs of languages. It is worth noting that while the MLSUM contains Turkish news articles, it does not have any categorical metadata associated to this set. So our plots do not include any Turkish articles. We observe that in some cases, we see minimal shift along PC3 between the native and translated texts. 

\subsubsection*{Short form and Long form}

In the short-response regime for translation, we find that embeddings have considerably less power in distinguishing real and machine generated translations. The
restrictions induced by response length and translation likely guide the language models to produce more standardized outputs. Many of the texts in the UNPC dataset
were between a few words and a single sentence in length. A comparison of the text
lengths between the UNPC data and the MLSUM data is shown in \ref{fig:short-long}.

\subsubsection*{Intra-Sample Variation}
The main text utilizes linear classification boundaries to argue that samples are drawn from different populations: if two datasets cluster in different regions of the embedding space, then they cannot come from the same population. In effect, this is a comparison by sample means. We can also test whether two samples are drawn from the same distribution by comparing their intra-class principal component decompositions. In Figures \ref{fig:moment1} and \ref{fig:moment2}, we provide a comparison of the explained variance ratios of various classes of data. 

\subsubsection*{GenImage Binary Classification}

We perform binary classification between all image sources using LDA on the embeddings from \texttt{apple/DFN5B-CLIP-ViT-H-14-384}. The results are shown in table \ref{table:gen_image_binary}.

\subsubsection*{DetectGPT Results}

Here we examine the text generation recipe of Mitchell et. al. in \cite{mitchell2023detectgpt}. Across various datasets, they prompt language models for next token completion by seeding it with a small sample of human-written text. They generate text up to 512 tokens in length. Their detection method involves creating perturbations of text by masking randomly selected tokens and using a language model to replace those tokens.

Without any perturbations, an LDA classifier is able to successfully distinguish between real and fake data in the majority of cases, beating the predictions in \cite{mitchell2023detectgpt} that are based on calculating log-probabilities. Using 10 perturbations, the LDA classifier outperforms the baseline on the Writing and XSum datasets, while remaining competitive on the SQuAD dataset.

\subsection*{Low Dimensionality of Embedded Data}
Figure \ref{fig:scree-plot} shows scree plots --- eigenvalues against the principal component numbers --- of various samples of embedded data. We use the `elbow' in these plots to estimate a count for the signal-carrying dimensions, with dimensions past the elbow encoding noise. In each sample, the signal of the embedded data is under 60 dimensions. 
% If your supplement is very short you might need to uncomment the following line to avoid
% layout problems with the figures and tables.
\newpage


#
# Intra -class explain variance ratio plots
#

\begin{figure}
    \centering
    \includegraphics[width=0.9\linewidth]{figures/arxiv_5_sub/arvix_five_pc1_var_ratio.png}
    \includegraphics[width=0.4\linewidth]{figures/arxiv_econ/arvix_econ_pc1_var_ratio.png}
    \includegraphics[width=0.4\linewidth]{figures/cats/cats_pc1_var_ratio.png} \\
    \includegraphics[width=0.9\linewidth]{figures/gen_image/gen_image_pc1_var_ratio.png}
    \caption{Top: Explained variance ratio of first principal component for sample subsets of the arXiv five subject data. Middle Left: for sample subsets of the arXiv Economics data. Middle Right: for sample subsets of the cat images data. Bottom: for GenImage samples.}
    \label{fig:moment1}
\end{figure}

\begin{figure}
    \centering
    \includegraphics[width=0.47\linewidth]{figures/translation/pc1_expl_ratios_mlsum.png}
    \includegraphics[width=0.47\linewidth]{figures/translation/pc1_expl_ratios_trans.png}
    \includegraphics[width=0.47\linewidth]{figures/stack_exchange/pc1_expl_ratios_se.png}
    \caption{Left: Explained variance ratio of first principal component of sample subsets of the Spanish and Russian MLSUM data, including Russian translations. Right: Explained variance ratio of first principal component for different samples of German sports articles that were translated into English, using different machine translators. Bottom: Explained variance ratio of first principal component for different samples StackExchange responses; one set of user-posted answers and three sets of AI-generated answers.}
    \label{fig:moment2}
\end{figure}

#
# 
#
